An Empirical Study of the Repair Performance of Novel Coding Schemes for Networked Distributed Storage Systems

Erasure coding techniques are getting integrated in networked distributed storage systems as a way to provide fault-tolerance at the cost of less storage overhead than traditional replication. Redundancy is maintained over time through repair mechanisms, which may entail large network resource overheads. In recent years, several novel codes tailor-made for distributed storage have been proposed to optimize storage overhead and repair, such as Regenerating Codes that minimize the per repair traffic, or Self-Repairing Codes which minimize the number of nodes contacted per repair. Existing studies of these coding techniques are however predominantly theoretical, under the simplifying assumption that only one object is stored. They ignore many practical issues that real systems must address, such as data placement, de/correlation of multiple stored objects, or the competition for limited network resources when multiple objects are repaired simultaneously. This paper empirically studies the repair performance of these novel storage centric codes with respect to classical erasure codes by simulating realistic scenarios and exploring the interplay of code parameters, failure characteristics and data placement with respect to the trade-offs of bandwidth usage and speed of repairs.

==> figs/corr2_avg_repair_durations_k3.dat <==
a SRC SRCp RGC(d=3) RGC(d=4) RGC(d=5) RGC(d=6) CRGC
0.05 22.7135913255 11.8330529071 29.4988864143 19.5419739081 17.2481050102 18.9908023664 16.8419802357 
0.1 38.1252370118 20.3087462462 49.237485172 34.0062140605 29.2079936051 34.2434510935 29.4380366072 
0.2 73.1954676976 37.0523833586 94.4564214615 64.1058107578 60.8655714538 76.8529764044 55.7883880178 
0.3 115.695067265 52.7725158706 144.783666615 101.303668409 102.866172687 128.407065699 80.7620092975 
0.4 155.60543924 64.7083909636 195.709449726 140.135393576 152.811932367 177.313152156 102.868441857 
0.5 184.721054836 67.5127234764 227.19834071 173.092320792 191.319498825 217.388641584 113.180212142 


==> figs/corr2_avg_repair_durations_k4.dat <==
a SRC SRCp RGC(d=4) RGC(d=5) RGC(d=6) CRGC
0.05 16.37186223 8.65440747227 28.658785756 18.4851138354 18.4143192488 16.7112414188 
0.1 28.0715850986 14.6974960197 49.2678725237 32.4314232371 33.6863417655 29.0810836547 
0.2 49.7370833998 24.4240400668 89.5045834994 60.2745807625 68.4386554184 51.7107800975 
0.3 68.4048257373 29.5927092709 121.777706186 86.8137380601 100.550606641 68.0771714733 
0.4 76.1365869636 29.2672939816 137.636330865 103.838235294 120.589677797 71.9410461579 
0.5 71.9123087271 23.1435051546 131.503739094 103.609074718 115.330184736 67.6657454765 


==> figs/corr2_avg_repair_durations_k5.dat <==
a SRC SRCp RGC(d=5) RGC(d=6) RGC(d=7) RGC(d=8) RGC(d=9) RGC(d=10) RGC(d=11) RGC(d=12) RGC(d=13) RGC(d=14) CRGC
0.05 23.105276907 12.6820190119 49.2157742021 29.5455635492 23.12116814 19.9259892205 18.064822547 16.2283385694 15.8976397516 15.6938033618 17.7701221892 28.908862787 16.6554329033 
0.1 41.4137585908 22.887885121 91.7789578493 54.3419723999 42.6765349408 36.7325721556 33.4568426652 31.1505620985 30.1999980994 32.0024030439 43.724309559 68.3602292416 30.6127370545 
0.2 84.9116820554 43.7865541152 190.834896372 114.56337981 90.6310062665 77.594488451 71.170392046 69.3408317202 78.1950576984 106.158445541 142.879470248 172.883278667 62.0266988663 
0.3 142.002908082 65.7940751606 314.973531311 190.77549663 149.441811878 132.099831508 129.140761523 153.407843918 199.819691 249.48451559 283.575638769 299.417231018 97.4969040386 
0.4 219.839933263 90.8336045014 467.491560967 285.325977663 229.148829073 222.376467698 257.503839857 321.224360929 380.516942059 422.43211685 433.13475418 431.106018479 136.191670627 
0.5 319.12170235 117.02043986 630.926933054 392.875040173 344.48709911 376.967079986 454.326357879 521.862734445 557.582157486 574.537631533 570.089709101 568.175000732 169.06833066 


==> figs/gran_avg_repair_durations_k3.dat <==
a SRC SRCp RGC(d=3) RGC(d=4) RGC(d=5) RGC(d=6)
500 667.936950544 333.588761175 1000.75075075 665 558.299039781 500.276453107 
1000 334.024714608 168.25082213 500.891566516 335.911589771 279.746070582 250.692480169 
5000 68.4227900187 34.4737503916 101.918374204 67.9219006142 56.6302385635 50.9804855443 
10000 35.1829734525 17.8804232437 51.6921061997 34.5116510301 28.8471947866 26.0024800883 
20000 18.4575989437 9.45488384465 26.8140840416 17.8664934518 14.9255842702 13.5562141711 


==> figs/gran_avg_repair_durations_k4.dat <==
a SRC SRCp RGC(d=4) RGC(d=5) RGC(d=6)
500 500.0 251.090481601 1000.0 625.603864734 501.111177869 
1000 250.60291267 126.006755019 501.66959732 313.416530945 251.209626843 
5000 51.2993449207 25.8609752947 101.819830564 63.722120243 50.999197596 
10000 26.4201983644 13.3841995772 51.9031297862 32.3404761899 26.023847957 
20000 13.8624661624 7.07307804928 26.7852394845 16.7859647049 13.558334394 


==> figs/gran_avg_repair_durations_k5.dat <==
a SRC SRCp RGC(d=5) RGC(d=6) RGC(d=7) RGC(d=8) RGC(d=9) RGC(d=10) RGC(d=11) RGC(d=12) RGC(d=13) RGC(d=14)
500 402.602714233 201.529946682 1004.44331339 602.723480845 468.624165562 401.171892657 361.245847885 334.614488642 315.016973587 301.432987457 289.378441418 281.280211204 
1000 202.460121959 101.849768336 503.45704504 301.980877839 235.298291204 201.114232616 181.68845481 168.053403983 158.099629319 150.995001586 145.361534722 141.427243074 
5000 42.3209214706 21.4048135581 103.907353172 62.2195896274 48.5584597212 41.4706677574 37.4348415684 34.6326127101 32.5991498166 31.1529101837 29.9972260225 29.2270964298 
10000 22.358446807 11.4494986423 53.8390880521 32.3207891524 25.1121850786 21.5358978199 19.3967979102 17.9543407448 16.9406925719 16.180034628 15.5678711617 15.1566242213 
20000 12.3272488269 6.36307585327 28.9396831647 17.3055830386 13.4978303481 11.5670703067 10.3963513421 9.64083133841 9.08400031514 8.66987891579 8.37547515089 8.17036280684 


==> figs/gran_avg_traffic_per_failure_GB_k3.dat <==
a SRC SRCp RGC(d=3) RGC(d=4) RGC(d=5) RGC(d=6)
500 216.477846681 206.814889052 301.554314132 208.238049713 163.925229643 153.68467624 
1000 217.646666942 230.143005387 336.444271722 227.450301254 195.069864879 169.013205732 
5000 229.668588825 225.075223568 341.633643731 230.560979994 194.150977824 166.727045078 
10000 230.168025368 229.976698896 338.215973625 226.397526994 191.150966826 173.527583172 
20000 230.391435919 235.505744261 349.696184063 229.365466015 193.658495021 170.107463524 


==> figs/gran_avg_traffic_per_failure_GB_k4.dat <==
a SRC SRCp RGC(d=4) RGC(d=5) RGC(d=6)
500 158.33000394 160.171405077 326.342810154 202.074536922 181.873479467 
1000 172.279736947 174.395376423 349.641394522 217.304405043 170.89878206 
5000 172.763952354 172.777597453 341.051795523 218.336115599 170.475793803 
10000 174.790012956 173.725184917 346.978549447 216.83801432 173.134431057 
20000 172.47097604 166.713760573 332.012891738 218.410210308 169.81140338 


==> figs/gran_avg_traffic_per_failure_GB_k5.dat <==
a SRC SRCp RGC(d=5) RGC(d=6) RGC(d=7) RGC(d=8) RGC(d=9) RGC(d=10) RGC(d=11) RGC(d=12) RGC(d=13) RGC(d=14)
500 294.682207428 309.536376294 709.447898217 447.898333622 335.18876687 301.915467355 263.355102041 246.167939651 226.422107097 217.802897449 208.463871921 216.751134774 
1000 299.486500489 300.825641001 723.807177852 444.363189768 343.831136397 297.348115018 267.081451312 256.830559944 226.529113863 232.605092894 217.328740907 203.944332104 
5000 287.595362576 289.25296283 742.40651798 439.961124995 336.93446075 293.631120009 273.465831386 245.839714189 234.750481422 219.09970695 212.612662156 210.064695652 
10000 298.037512988 299.14 738.45477154 454.837271353 342.197247524 299.538850094 272.904416667 248.460913198 235.562433862 225.59886227 217.621849213 208.793594017 
20000 299.143305322 292.60722975 744.511681815 442.903472222 348.03845679 297.044444444 266.18625 249.549647464 233.007846322 222.185082973 218.907962963 210.8327067 


==> figs/plac_avg_repair_durations_k3.dat <==
a SRC SRCp RGC(d=3) RGC(d=4) RGC(d=5) RGC(d=6)
N=n 236.666666667 118.333333333 355.0 236.666666667 197.222222222 177.5 
N=20 38.5975135975 14.8721941093 43.6792214995 30.9708298524 21.7131866166 32.6888651472 
N=75 14.7237493128 6.61811364292 15.080749354 11.7158641161 10.6179490722 10.5765895954 
N=200 8.52389594676 4.49310624493 12.1305331636 8.00221697776 6.60884353741 6.22388976654 
N=1k 7.06221198157 3.55114419631 10.3799514956 6.87818253036 5.73744563068 5.20182010277 


==> figs/plac_avg_repair_durations_k4.dat <==
a SRC SRCp RGC(d=4) RGC(d=5) RGC(d=6)
N=n 177.5 88.75 355.0 221.875 177.5 
N=20 27.5575011781 11.5553408486 44.0871379678 30.9658289305 32.1717989554 
N=75 9.83510964704 4.9236738645 17.3177712075 11.5158531298 8.77564203453 
N=200 6.44396431477 3.33528493883 12.0505290278 7.5725061033 6.18733036575 
N=1k 5.2861661438 2.67082980785 10.3531912035 6.47282181945 5.21306651987 


==> figs/plac_avg_repair_durations_k5.dat <==
a SRC SRCp RGC(d=5) RGC(d=6) RGC(d=7) RGC(d=8) RGC(d=9) RGC(d=10) RGC(d=11) RGC(d=12) RGC(d=13) RGC(d=14)
N=n 302.0 151.0 755.0 453.0 352.333333333 302.0 271.800000001 251.666666667 237.285714286 226.5 218.111111111 211.4 
N=20 48.6185442869 24.4196758601 113.229970224 69.3659647912 55.1634354219 46.1077309998 42.8029963506 39.6414396233 36.8889270803 35.8086357087 34.8042334558 32.5378737113 
N=75 13.4598107077 5.75059812949 25.0263895032 13.5862552595 12.4124319919 11.2491741837 10.1315972639 8.10013697983 9.20011787924 8.80992829921 8.385680702 9.05919780507 
N=200 6.47432624113 3.41152542373 14.7152988855 8.70514439009 6.49566343042 5.6902774767 5.17397604189 4.90976751965 4.45739146448 4.37136650869 4.32213214784 3.95760824742 
N=1k 4.47045359967 2.28634673278 10.7791758051 6.43982751862 5.05013280212 4.32273838631 3.86470588235 3.59684402541 3.40907041407 3.23124576845 3.10224186552 3.03805652088 


==> figs/plac_avg_traffic_per_failure_GB_k3.dat <==
a SRC SRCp RGC(d=3) RGC(d=4) RGC(d=5) RGC(d=6)
N=n 46.6666666667 46.6666666667 70.0 46.6666666667 38.8888888889 35.0 
N=20 45.76 46.2882882883 66.11 38.4578313253 28.75 35.1 
N=75 48.5066666667 46.2266666667 68.8 40.4266666667 40.2166666667 34.6 
N=200 45.9166666667 47.7906976744 71.4242424242 47.8051282051 38.8888888889 32.7413793103 
N=1k 45.6842105263 44.7777777778 68.7222222222 46.0 39.0277777778 34.705 


==> figs/plac_avg_traffic_per_failure_GB_k4.dat <==
a SRC SRCp RGC(d=4) RGC(d=5) RGC(d=6)
N=n 35.0 35.0 70.0 43.75 35.0 
N=20 35.2160674691 34.0892857143 68.0328571429 42.8873015873 34.9607927786 
N=75 32.3071229799 34.5101224725 71.717289916 43.2827696609 31.1434544772 
N=200 31.5641045176 32.6262083663 66.2834085213 43.3607348535 35.6851100946 
N=1k 35.0790275717 34.7395420243 69.4470791075 43.07759233 34.7129027446 


==> figs/plac_avg_traffic_per_failure_GB_k5.dat <==
a SRC SRCp RGC(d=5) RGC(d=6) RGC(d=7) RGC(d=8) RGC(d=9) RGC(d=10) RGC(d=11) RGC(d=12) RGC(d=13) RGC(d=14)
N=n 60.0 60.0 150.0 90.0 70.0 60.0 54.0 50.0 47.1428571429 45.0 43.3333333333 42.0 
N=20 59.792 56.272 144.41 86.91 66.4346666667 58.052 56.2284 49.55 44.4117142857 45.804 46.9184444444 43.456 
N=75 56.632 55.172 135.66 74.0423076923 70.6206666667 62.968 59.9976 53.4621212121 50.2762857143 46.443 41.3717777778 42.8624 
N=200 58.75 59.0 157.92 89.4635294118 66.7592592593 53.484057971 50.1876 53.1466666667 46.4394557823 42.6741573034 44.1884444444 39.9411764706 
N=1k 59.1507692308 60.2346666667 142.016393443 85.0333333333 66.9333333333 57.7411764706 44.064 50.5566666667 47.7965714286 44.31 43.1397777778 42.7028 

